Toward Energy and Location-Aware Resource Allocation in Next Generation Networks

Wireless networks are evolving from radio resource providers to complex systems that also involve computing, with the latter being distributed across edge and cloud facilities. Also, their optimization is shifting more and more from a performance to a value-oriented paradigm. The two aspects shall be balanced continuously, to maximize the utilities of Services Providers (SPs), users quality of experience and fairness, while meeting global constraints in terms of energy consumption and carbon footprint among others, with all these heterogeneous resources contributing. In this paper, we tackle the problem of communication and compute resource allocation under energy constraints, with multiple SPs competing to get their preferred resource bundle by spending a a fictitious currency budget. By modeling the network as a Fisher market, we propose a low complexity solution able to achieve high utilities and guarantee energy constraints, while also promoting fairness among SPs, as compared to a social optimal solution. The market equilibrium is proved mathematically, and numerical results show the multi-dimensional trade-off between utility and energy at different locations, with communication and computation-intensive services.

==> Pictures/filtered_1_multi.csv <==
PF_CPU,Us0,Us1,Us2,Us3
1.0,9.189939198874555e-10,0.2114099683933343,2.261894511859804e-09,4.743408938460434e-09
1.1,5.3832579936231055e-09,0.2114099140987728,1.4810371479249695e-08,3.8328327197110376e-08
1.2,7.68485101639051e-10,0.2114109097189064,2.147433170541582e-09,5.573605122773662e-09
1.3,2.7477521837263047e-09,0.2114181532650743,7.420293469540129e-09,1.9104085817750212e-08
1.4,9.193236290752763e-10,0.211435940742001,2.5612877410021126e-09,6.6205879644893005e-09
1.5,4.9713859002709315e-09,0.2114637501250976,1.39469210579719e-08,3.625461875980882e-08
1.6,8.389900442265952e-09,0.2114994217289701,2.3409599839332303e-08,6.082402948659568e-08
1.7,2.6555784935650353e-09,0.2115407243603566,6.9694703910765026e-09,1.7807770078669216e-08
1.8,3.450977328099501e-09,0.2115855467867454,9.380495351274836e-09,2.4390712316132417e-08
1.9,1.0774445308859647e-09,0.2116325670754996,2.8832454507071606e-09,7.490515424930592e-09
2.0,8.437698543955574e-09,0.2116805729936706,2.399810234311784e-08,6.243740136897023e-08
2.1,4.257117172388056e-09,0.2117290824996859,1.1194397117291018e-08,2.8864347741952142e-08
2.2,1.041856229909959e-09,0.2117773934609421,2.88832752338432e-09,8.537787036229009e-09
2.3,4.849904084365906e-09,0.2118250756469838,1.3223232809724191e-08,3.8270536749737485e-08
2.4,7.295400444039002e-10,0.2118720566530096,2.080272303167508e-09,6.0622922085646715e-09
2.5,2.321220930165716e-10,0.2119180198198012,6.593233803499638e-10,1.976060997406599e-09
2.6,1.75176914507662e-09,0.211956952642925,9.675192457333201e-09,2.9638195056125984e-08
2.7,9.634960720791699e-10,0.211038520288461,6.241163335042082e-09,0.0006562515549462
2.8,5.0313225441823485e-09,0.2040679302659838,2.8415179132630137e-08,0.0072183317376863
2.9,1.3877247143419926e-09,0.1978932598388385,6.964544209942414e-09,0.0130341984979883


==> Pictures/filtered_1_twoSP.csv <==
Bud,Us0,Us1
0.1,0.1425640108697952,1.4180799263991366e-09
0.2,0.1425640077899324,8.133307845966764e-09
0.3,0.1425640085700441,5.816724197970207e-09
0.4,3.156192897298465e-09,0.2774750937588068
0.5,1.91707843372565e-09,0.2774750967710941
0.6,2.093724983993704e-09,0.2774750973153989
0.7,2.9613183220938657e-10,0.2774750989059657
0.8,1.9235622077711e-10,0.277475099016328
0.9,2.2950363661902982e-09,0.2774750980806664


==> Pictures/filtered_2_multi.csv <==
PF_CPU,Us0,Us1,Us2,Us3
1.0,0.029121876540464,0.0528534177638351,0.0427225810757049,0.0491275937846669
1.1,0.0291504608649761,0.0528823130238939,0.0427995475193966,0.0491839393525203
1.2,0.0291736552915415,0.0528989097917356,0.0428647188495405,0.0492354896675171
1.3,0.0291929151129668,0.0529112377860437,0.042918138524473,0.0492793501553162
1.4,0.0292088686198044,0.0529163128295564,0.0429650854176619,0.0493169249602736
1.5,0.0292225593841605,0.0529196233938234,0.0430030509103222,0.0493488977405177
1.6,0.0292346229271461,0.0529185335335075,0.043033219933674,0.049379099701858
1.7,0.0292445873882967,0.0529172396835349,0.0430576982119923,0.0494051108445636
1.8,0.0292555770092478,0.0529192808569004,0.0430676257527827,0.0494324144299765
1.9,0.0292678997507128,0.0529236875070686,0.0430707405614247,0.0494582047290646
2.0,0.0292784215691663,0.0529264490110097,0.0430733023301108,0.0494850398595013
2.1,0.0292874520913665,0.0529322396416496,0.0430777425755561,0.049505670765214
2.2,0.0292943157618612,0.0529441064395456,0.0430875229961348,0.0495168823492482
2.3,0.0293002488461615,0.0529563560247759,0.0430979175583009,0.0495280919188257
2.4,0.0293065923989841,0.0529682971609203,0.0431081917148878,0.0495382839644171
2.5,0.0293131136321724,0.05298017246934,0.0431167141162044,0.0495493413532924
2.6,0.0293196958108886,0.0529906034906295,0.0431253847134991,0.0495604639993621
2.7,0.0293259451157364,0.0530010093467074,0.0431345073068839,0.0495705760616186
2.8,0.0293317351926412,0.053010622780698,0.0431441582331447,0.0495804901552276
2.9,0.0293365772948121,0.0530230291056503,0.0431517808722799,0.0495906039647458


==> Pictures/filtered_2_twoSP.csv <==
Bud,Us0,Us1
0.1,0.1283099454528868,0.0285180590011872
0.2,0.1140624577902831,0.0570091224610441
0.3,0.0998214015144061,0.085471221552101
0.4,0.085585793062594,0.113902240840555
0.5,0.073074733941923,0.138823457819624
0.6,0.0584717439008144,0.1665602254810434
0.7,0.0438680406895709,0.194286728705275
0.8,0.0292567565687816,0.2220141723115631
0.9,0.0146371727454599,0.2497407317766233


==> Pictures/filtered_3_multi.csv <==
PF_Radio,Us0,Us1,Us2,Us3
1.0,2.4035488645948087e-09,0.5286309878924812,7.086257618630038e-09,1.9213554361501826e-08
1.1,5.765883767942682e-09,0.411227412393135,1.5901981585336136e-08,4.121002276901792e-08
1.2,1.2771887887499103e-09,0.333804657402258,3.549469726919708e-09,9.214475280338357e-09
1.3,3.514562693035609e-09,0.2799386696185065,9.581801324884043e-09,2.46496493595421e-08
1.4,3.3192688732549516e-09,0.2408374670072579,9.21058283533782e-09,2.3899574488905858e-08
1.5,4.9713859002709315e-09,0.2114637501250976,1.39469210579719e-08,3.625461875980882e-08
1.6,8.162563556136754e-09,0.1887672503667446,2.2638102315221432e-08,5.8629723856210295e-08
1.7,2.8525103491960874e-09,0.1708141883376739,7.63593048091526e-09,1.9632785930053924e-08
1.8,1.7038960744874814e-09,0.156329956927218,4.63060929150514e-09,1.1905810175274521e-08
1.9,6.2407498042891514e-09,0.1444465181946855,1.6806704228570472e-08,4.309801308524695e-08
2.0,4.5860681994701245e-09,0.134555756153313,1.2884624908737848e-08,3.3264651448202645e-08
2.1,4.904901311656253e-09,0.1262206807061136,1.3292844502930205e-08,3.422390188531877e-08
2.2,1.1680729519770487e-09,0.1191206344873034,3.1747368737432942e-09,8.160280150589271e-09
2.3,5.929837309966733e-10,0.1130155097951615,1.6018739611107204e-09,4.107034620871107e-09
2.4,6.708203384267701e-09,0.1077225041014273,1.8351114937414384e-08,4.7006809857088625e-08
2.5,2.086090193374829e-09,0.1031004767051203,5.661664701758173e-09,1.4470934739399092e-08
2.6,5.714034005612974e-10,0.0990383843646582,1.6080878202641407e-09,4.183405600373954e-09
2.7,5.332994099961373e-10,0.0954481269432573,1.4407250406119295e-09,3.6958964475611636e-09
2.8,1.273573448444004e-09,0.0922588317389653,3.323859168235966e-09,8.048059876511915e-09
2.9,6.898201505696308e-09,0.0894127959175385,1.8619010131642608e-08,4.79326262470323e-08


==> Pictures/filtered_3_twoSP.csv <==
Eng,S0L0R1,S0K1R1,S1L0R1,S1K1R1
10,1.3070847472378547e-05,2.059907504181382,1.3888715627731991e-05,2.073122977468267
20,8.000899201505061e-06,1.3281151258058703,8.584502118511227e-06,1.3284198368268203
30,1.1841581641942264e-05,3.669030456857055e-05,8.108201986834661e-05,0.8190716802109715
40,3.386293988596661e-08,5.578806019939299e-07,1.4856430376706793,0.8225647444690408
50,6.35144367034579e-09,7.405136146884435e-08,2.950781426803553,0.7571087585560554
60,2.281096100038334e-09,3.2717987274082764e-08,4.404321803263167,0.695703082542011
70,4.0923910897884555e-09,3.72451076074045e-08,5.8304808593460224,0.7154812906686041
80,1.7886825165645833e-08,1.4313672344203038e-07,7.175244746385037,0.5627277538446066
90,4.6002957794392094e-08,3.569364503692804e-07,7.592438967481346,0.5192208281862911
100,2.6943889150085944e-08,2.1581742261083625e-07,7.59249944765361,0.5191161656427459


==> Pictures/filtered_4_multi.csv <==
PF_Radio,Us0,Us1,Us2,Us3
1.0,0.0724492302466455,0.1338299500334854,0.1053675413355029,0.1211972808531912
1.1,0.0565635055743867,0.1034960597957,0.0826363137920623,0.0950528634559608
1.2,0.0460113107355945,0.0837586246435369,0.0673945050930699,0.0775085378107683
1.3,0.0386111124335744,0.0701028406044333,0.0567867295277281,0.0651257154564168
1.4,0.0332540480675224,0.0602984760722992,0.0489374633417236,0.056118997940312
1.5,0.0292225593841605,0.0529196233938234,0.0430030509103222,0.0493488977405177
1.6,0.0260997020402369,0.0472205808671782,0.038405205757041,0.044094473919957
1.7,0.023623659119224,0.0427121908707311,0.0347608716204281,0.0399244644699446
1.8,0.0216239348002503,0.0390826973633442,0.0318069034219066,0.0365523839740394
1.9,0.0199804342921725,0.036111774005785,0.0293884621445118,0.0337742626430214
2.0,0.0186123811838247,0.0336387953891466,0.0273764757068487,0.0314613406639787
2.1,0.017459684492516,0.0315551218243866,0.0256797940256432,0.0295129316452321
2.2,0.0164776192211041,0.0297800680470153,0.0242357572448386,0.027852150286784
2.3,0.0155849200087788,0.0283332185053027,0.0230584594109832,0.026347834452037
2.4,0.014843714680524,0.0270136328863063,0.0219845221172543,0.0250942702894063
2.5,0.0142023827728484,0.0258477233083703,0.0210349226451665,0.0240110170510876
2.6,0.0136193321356095,0.0248987914128304,0.0201795219205011,0.0230278248683147
2.7,0.0131020100741459,0.0240442976603397,0.0194182417892621,0.0221548448383896
2.8,0.0126397295697068,0.0232721259138653,0.0187379284292184,0.0213742700477823
2.9,0.0122241474614319,0.0225727828291411,0.0181258435263392,0.0206728999205494


==> Pictures/filtered_4_twoSP.csv <==
Eng,S0L0R1,S0L1R1,S1L0R1,S1L1R1,S0L0K1R1,S0L0K2R1,S0L1K1R1,S0L1K2R1,S1L0K1R1,S1L0K2R1,S1L1K1R1,S1L1K2R1
10,0.0024664766869145,0.0957188102161979,1.3363119718626761e-07,1.2134852667986545e-07,1.0765596421348222,0.7290541731984543,1.076306255751822,0.7293136153743793,1.093685525949477,3.648464170241088,1.0930828645515098,0.7361059472850311
20,0.044251310823129,0.0957187937397722,4.7920135353590114e-08,8.511451744842644e-08,0.90463084253336,0.4726131548886872,0.9040129297788168,0.4729886681238538,0.9380645984824132,4.470727934944602,0.9353603333297318,0.4834023538731409
30,0.0793419983237873,0.0957188155643327,5.1232159595335915e-08,1.4427500252832285e-07,0.6853769288175613,0.2664502897404931,0.6850745442676685,0.2665170341331882,0.6914442502114878,5.168678281077639,0.6917105390852577,0.268185561728327
40,0.1106712759751746,0.0957188078634064,6.910148758653246e-08,1.8416491118215518e-07,0.3640246488271257,0.0704144294937049,0.3638296132642422,0.0704165628279058,0.3648788823852699,5.792992667537512,0.3652063025364765,0.0706352164024787
50,0.1727951051678406,0.0811939612887181,0.1350320781738703,0.4216024638606923,0.0003113089480438,4.735293207319453e-08,0.0003113129132592,4.833573518338514e-08,0.000311319101701,5.477225156360686,0.0003113196483134,5.7670306714914003e-08
60,0.2287859836332424,0.0649079144333475,0.8371925365619836,0.868722801105137,0.0002506267957321,3.6862893321137024e-08,0.0002506330562999,3.814222845007092e-08,0.0002506343094616,4.472135623421633,0.0002506365821965,5.360342204991546e-08
70,0.2747810731694181,0.0518282355717665,1.8356751610637816,1.210390210075242,8.010100408144812e-05,1.607439981703998e-08,8.010418140458037e-05,1.68137651293442e-08,8.01311015755232e-05,3.162277562875191,8.013518581821785e-05,2.7218761143795854e-08
80,0.3128703565148923,0.0379002848484597,3.104027890668549,1.4091129831147813,0.0001098523446727,2.3080249062943504e-08,0.0001098562023911,2.4374999053270618e-08,0.0001102027656322,1.526481892535839,0.0001106561328716,4.472381628024356e-08
90,0.3283213912129972,0.0291092857698802,3.483752952658098,1.1994384276075276,6.679820535648008e-07,1.2759150028573786e-08,6.712875471939092e-07,1.3495362412595296e-08,9.040054190461656e-07,1.2918503348401178,0.0163058328663917,2.5273251953387183e-08
100,0.3283203747274646,0.029109223513746,3.4837666108670757,1.1994406336321783,8.785433592663101e-07,1.6249614986893465e-08,8.827660283773218e-07,1.7188138395606615e-08,1.1902638764173576e-06,1.2918523435571825,0.0163053207967213,3.220642152238422e-08


==> Pictures/filtered_5_twoSP.csv <==
Eng,T_L0R0,T_L1R0,S0L0R0,S1L0R0,S0L1R0,S1L1R0
10,4.641550921599899,4.471111479739575,0.0800795284229071,4.561471393176992,4.471111395520584,8.421899105916406e-08
20,7.365776577363878,4.4711114792567015,1.436742787892265,5.929033789471613,4.471111404954233,7.430246819254413e-08
30,9.65009823203292,4.47111147783149,2.5760606038413973,7.074037628191524,4.471111380810207,9.702128382523809e-08
40,11.68889286796152,4.471111473751758,3.5932535443474105,8.09563932361411,4.471111339225949,1.3452581026698306e-07
50,13.5411642303302,4.443781684317994,5.610278270909351,7.930885959420848,3.792643442691168,0.6511382416268265
60,15.138191621073927,4.373595038504478,7.428179790836692,7.710011830237235,3.031907786350591,1.341687252153887
70,16.485346713036982,4.2903151999223095,8.921539915139782,7.563806797897199,2.4209443581620578,1.8693708417602524
80,17.575800801919883,3.946644779619588,10.158215566138008,7.417585235781877,1.770357025521443,2.176287754098145
90,18.39238416361169,3.2404351274513066,10.659876911114448,7.732507252497243,1.3597214334116243,1.8807136940396825
100,18.392377357387257,3.240434544743453,10.659843888176662,7.732533469210594,1.3597185122413449,1.8807160325021088

